Divergence-free tangential finite element methods for incompressible flows on surfaces

In this work we consider the numerical solution of incompressible flows on two-dimensional manifolds. Whereas the compatibility demands of the velocity and the pressure spaces are known from the flat case one further has to deal with the approximation of a velocity field that lies only in the tangential space of the given geometry. Abandoning $H^1$-conformity allows us to construct finite elements which are -- due to an application of the Piola transformation -- exactly tangential. To reintroduce continuity (in a weak sense) we make use of (hybrid) discontinuous Galerkin techniques. To further improve this approach, $H(\operatorname{div}_{\Gamma})$-conforming finite elements can be used to obtain exactly divergence-free velocity solutions. We present several new finite element discretizations. On a number of numerical examples we examine and compare their qualitative properties and accuracy.

==> data/4_1_2_VecLap_sphere/comparison_H1Error_Pk1_Pg1.dat <==
#H1Error
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	1.3750160811159486	1.4144054242138175	1.4919715818433554	1.6073722320574946	
1	0	0	0.907004335067227	0.9243393771986633	1.0359046147642497	1.601670086339077	
2	0	0	0.46046982240867607	0.46347885949647366	0.5206215029242377	1.3762427344700592	
3	0	0	0.23098275696055182	0.23115158957855425	0.2600489583294384	1.3188222216945737	
4	0	0	0.11552727436248181	0.1153364261191464	0.12983155388288858	1.3062438719234515	



==> data/4_1_2_VecLap_sphere/comparison_H1Error_Pk1_Pg2.dat <==
#H1Error
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	1.3061730204519055	1.359834704679673	1.5376752156220952	1.49522242478096	
1	0	0	0.7662938504212774	0.8092892758807977	0.9256867384309388	0.9209870519302349	
2	0	0	0.3810782574063494	0.40188158311663397	0.4585193670791454	0.458127148325324	
3	0	0	0.1900194393462492	0.20014067422303258	0.22801414603890677	0.2279794868507339	
4	0	0	0.09485462619215303	0.09982769875925562	0.11364511385102662	0.11364166080625117	



==> data/4_1_2_VecLap_sphere/comparison_H1Error_Pk2_Pg3.dat <==
#H1Error
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	0.33668120597638534	0.3459250130872424	0.30257011747080426	0.28835521761836125	
1	0	0	0.13685651041568864	0.14176631577680684	0.13278630052076296	0.13131021416782537	
2	0	0	0.035215747521832735	0.03664029076380484	0.035143013103310514	0.03514804718719056	
3	0	0	0.008892548357680248	0.009257262602614592	0.00894042110683096	0.008963251399338894	
4	0	0	0.0022312341299713864	0.0023224907678906647	0.0022485891066217983	0.002255958906438067	



==> data/4_1_2_VecLap_sphere/comparison_H1Error_Pk4_Pg5.dat <==
#H1Error
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	0.010786218749152962	0.010952116519835253	0.009273013045429195	0.01381879453433921	
1	0	0	0.002254877609913982	0.0022844687707127046	0.0021219065189838964	0.002224309345433473	
2	0	0	0.00013608465230407303	0.0001389479117608349	0.00014238247289084132	0.00021156134525564626	
3	0	0	8.561663438622187e-06	8.753580501000983e-06	9.07012446527846e-06	3.8759791779262014e-05	
4	0	0	5.372353316031606e-07	5.493971696413641e-07	5.704610998616102e-07	8.52924902271174e-06	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_normal_Pk1_Pg1.dat <==
#L2Error_normal
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	1.4997539697672782e-16	1.2903396150129874e-16	0.25900548980108684	0.2362118000395855	
1	0	0	1.841062981991885e-16	1.7415967152607436e-16	0.21253446139320384	0.1480031547317363	
2	0	0	1.8057762466097482e-16	1.8044696279661094e-16	0.10931693656543938	0.0746363773257367	
3	0	0	1.8724878679759495e-16	1.8660786929568006e-16	0.05518332691656276	0.03739534610448318	
4	0	0	1.8504480320145804e-16	1.85340648713953e-16	0.027692981747330626	0.018715876342663675	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_normal_Pk1_Pg2.dat <==
#L2Error_normal
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	1.677450315275465e-16	1.6314268897038248e-16	0.09651536576433696	0.14903655369212152	
1	0	0	1.7829597659666297e-16	1.7574231463561627e-16	0.035597603110648704	0.04411487416326716	
2	0	0	1.8508398149105448e-16	1.8341310092496987e-16	0.008858886093701668	0.010962152790923215	
3	0	0	1.8525176079206132e-16	1.8511477865068657e-16	0.0021911984809298477	0.0027205257540769126	
4	0	0	1.862136807129958e-16	1.8569411325558115e-16	0.0005439910109644909	0.0006770859539659459	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_normal_Pk2_Pg3.dat <==
#L2Error_normal
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	2.0344845448251902e-16	2.149629453657954e-16	0.010323053102164843	0.05013323356614884	
1	0	0	2.315105319155975e-16	2.340768823691228e-16	0.003009686433388229	0.006798339017728127	
2	0	0	2.388895825385238e-16	2.3605936987600714e-16	0.0004029379382901105	0.0008590221060486021	
3	0	0	2.3627171323549676e-16	2.3437187518358643e-16	5.200104528484234e-05	0.00010821874135764769	
4	0	0	2.3522524738088974e-16	2.3488051318821506e-16	6.593818340289736e-06	1.3581657980184482e-05	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_normal_Pk4_Pg5.dat <==
#L2Error_normal
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	2.981708226946369e-16	3.1003820332277934e-16	0.00019953028948159425	0.011288168619247004	
1	0	0	3.217073774908133e-16	3.222365560703592e-16	2.9148561380211342e-05	0.0003534864605430615	
2	0	0	3.2216069127804644e-16	3.2235477482144674e-16	9.462449152081036e-07	1.1058644562092683e-05	
3	0	0	3.225978443272147e-16	3.2185629306054957e-16	3.022704576557894e-08	3.458401781713802e-07	
4	0	0	3.228308899547356e-16	3.2291530747130133e-16	9.54564540917151e-10	1.0808761653122981e-08	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_tang_Pk1_Pg1.dat <==
#L2Error_tang
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	0.3884741940964888	0.5139652177845416	0.37419019880267956	0.7066194889256057	
1	0	0	0.2445612993612763	0.28394968818644195	0.24028988171637566	1.0347445242133821	
2	0	0	0.11831555731935221	0.12575019367943932	0.11740092023255956	1.0205317874616284	
3	0	0	0.058525783214360895	0.059618216505044105	0.058389281298972126	1.019736483619226	
4	0	0	0.02917659796436515	0.029321947642469735	0.029158287381264327	1.0209522818345997	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_tang_Pk1_Pg2.dat <==
#L2Error_tang
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	0.19568742494223532	0.22157930775960696	0.24656208025741466	0.22743803884785985	
1	0	0	0.09921910487176254	0.10619129859079486	0.08066871440614018	0.08720215895649222	
2	0	0	0.025712649380080624	0.02742154068605582	0.01996042440126423	0.021868570340222365	
3	0	0	0.0064903697987639805	0.006914093565192476	0.004971408702392283	0.005445928712937356	
4	0	0	0.0016260862832343519	0.001731362936011484	0.0012397367307791047	0.0013559354547237829	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_tang_Pk2_Pg3.dat <==
#L2Error_tang
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	0.019961424409427542	0.02208620424459092	0.017333025659011354	0.021256462169657674	
1	0	0	0.007584276509196727	0.0080163226659924	0.005226514702730411	0.005197685270135646	
2	0	0	0.0008104441986153297	0.0008785756690420054	0.0007113818646924814	0.0007332319810259132	
3	0	0	9.550865221342432e-05	0.00010480143488818559	9.167405693545814e-05	9.597172769946696e-05	
4	0	0	1.1798582283788872e-05	1.2993449106668622e-05	1.160541633690574e-05	1.2238665040261312e-05	



==> data/4_1_2_VecLap_sphere/comparison_L2Error_tang_Pk4_Pg5.dat <==
#L2Error_tang
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	0	0	0.00040202143554785854	0.0004201262150836665	0.00032172320121070836	0.004825142791567052	
1	0	0	6.8985026048833e-05	7.061127200193106e-05	5.107801136790653e-05	0.00015904673328940322	
2	0	0	1.7983965128363898e-06	1.876211187396463e-06	1.719264374355408e-06	5.4194399615303084e-06	
3	0	0	5.5060436546870594e-08	5.767720898127945e-08	5.49512087585369e-08	2.942936962956551e-07	
4	0	0	3.6064419419979528e-09	2.0131767865404017e-09	1.942077718758214e-09	5.640881555554169e-07	



==> data/4_1_2_VecLap_sphere/comparison_ncdof_Pk1_Pg1.dat <==
#ncdof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	756	378	756	756	260	195	
1	3024	1512	3024	3024	1016	762	
2	12096	6048	12096	12096	4040	3030	
3	48384	24192	48384	48384	16136	12102	
4	193536	96768	193536	193536	64520	48390	



==> data/4_1_2_VecLap_sphere/comparison_ncdof_Pk1_Pg2.dat <==
#ncdof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	756	378	756	756	260	195	
1	3024	1512	3024	3024	1016	762	
2	12096	6048	12096	12096	4040	3030	
3	48384	24192	48384	48384	16136	12102	
4	193536	96768	193536	193536	64520	48390	



==> data/4_1_2_VecLap_sphere/comparison_ncdof_Pk2_Pg3.dat <==
#ncdof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	1512	945	1134	1134	1016	762	
1	6048	3780	4536	4536	4040	3030	
2	24192	15120	18144	18144	16136	12102	
3	96768	60480	72576	72576	64520	48390	
4	387072	241920	290304	290304	258056	193542	



==> data/4_1_2_VecLap_sphere/comparison_ncdof_Pk4_Pg5.dat <==
#ncdof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	3780	2835	1890	1890	2528	1896	
1	15120	11340	7560	7560	10088	7566	
2	60480	45360	30240	30240	40328	30246	
3	241920	181440	120960	120960	161288	120966	
4	967680	725760	483840	483840	645128	483846	



==> data/4_1_2_VecLap_sphere/comparison_ndof_Pk1_Pg1.dat <==
#ndof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	756	378	1512	756	260	195	
1	3024	1512	6048	3024	1016	762	
2	12096	6048	24192	12096	4040	3030	
3	48384	24192	96768	48384	16136	12102	
4	193536	96768	387072	193536	64520	48390	



==> data/4_1_2_VecLap_sphere/comparison_ndof_Pk1_Pg2.dat <==
#ndof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	756	378	1512	756	260	195	
1	3024	1512	6048	3024	1016	762	
2	12096	6048	24192	12096	4040	3030	
3	48384	24192	96768	48384	16136	12102	
4	193536	96768	387072	193536	64520	48390	



==> data/4_1_2_VecLap_sphere/comparison_ndof_Pk2_Pg3.dat <==
#ndof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	1512	945	2646	1512	1016	762	
1	6048	3780	10584	6048	4040	3030	
2	24192	15120	42336	24192	16136	12102	
3	96768	60480	169344	96768	64520	48390	
4	387072	241920	677376	387072	258056	193542	



==> data/4_1_2_VecLap_sphere/comparison_ndof_Pk4_Pg5.dat <==
#ndof
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	3780	2835	5670	3780	4040	3030	
1	15120	11340	22680	15120	16136	12102	
2	60480	45360	90720	60480	64520	48390	
3	241920	181440	362880	241920	258056	193542	
4	967680	725760	1451520	967680	1032200	774150	



==> data/4_1_2_VecLap_sphere/comparison_nze_Pk1_Pg1.dat <==
#nze
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	18144	9828	15120	15120	6645	3987	
1	72576	39312	60480	60480	26490	15894	
2	290304	157248	241920	241920	105870	63522	
3	1161216	628992	967680	967680	423390	254034	
4	4644864	2515968	3870720	3870720	1693470	1016082	



==> data/4_1_2_VecLap_sphere/comparison_nze_Pk1_Pg2.dat <==
#nze
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	18144	9828	15120	15120	6645	3987	
1	72576	39312	60480	60480	26490	15894	
2	290304	157248	241920	241920	105870	63522	
3	1161216	628992	967680	967680	423390	254034	
4	4644864	2515968	3870720	3870720	1693470	1016082	



==> data/4_1_2_VecLap_sphere/comparison_nze_Pk2_Pg3.dat <==
#nze
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	72576	47061	34020	34020	43500	26100	
1	290304	188244	136080	136080	173910	104346	
2	1161216	752976	544320	544320	695550	417330	
3	4644864	3011904	2177280	2177280	2782110	1669266	
4	18579456	12047616	8709120	8709120	11128350	6677010	



==> data/4_1_2_VecLap_sphere/comparison_nze_Pk4_Pg5.dat <==
#nze
#ref	PseudoDG	PseudoHdivDG	HDG	HdivHDG	H1Lag	H1Pen	
0	453600	344925	94500	94500	215744	121356	
1	1814400	1379700	378000	378000	862880	485370	
2	7257600	5518800	1512000	1512000	3451424	1941426	
3	29030400	22075200	6048000	6048000	13805600	7765650	
4	116121600	88300800	24192000	24192000	55222304	31062546	



==> data/4_1_3_VecLap_house_of_cards/comparison_H1Error_P3_H0.8660254037844386.dat <==
#H1Error
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	0.003854956688827385	0.0039749467256229385	1.2529934915389669	1.2529934915389653	
1	0.0008923055413158929	0.0009193109267823227	1.4262071349095835	1.4262071349095977	
2	0.00011152131946806236	0.00011455883567658578	1.7042012441073788	1.7042012441074457	
3	1.3917137988635538e-05	1.4273015596238546e-05	2.0001732211567353	2.0001732211581653	
4	1.7375558753339724e-06	1.780493157974672e-06	2.3104723580156823	2.310472357591385	



==> data/4_1_3_VecLap_house_of_cards/comparison_H1Error_P3_H0.dat <==
#H1Error
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	0.0038549566890863076	0.003974946725468376	0.004095635003625586	0.004095635003625628	
1	0.0008923055410892329	0.0009193109262723892	0.0009264016529849576	0.0009264016529849149	
2	0.00011152131966582315	0.00011455883508203966	0.00011530173652722324	0.00011530173652742537	
3	1.3917137701082537e-05	1.4273015793291529e-05	1.4352517656096888e-05	1.4352517656323588e-05	
4	1.7375574252096967e-06	1.7804923664896742e-06	1.789525878948998e-06	1.7895258786876606e-06	



==> data/4_1_3_VecLap_house_of_cards/comparison_L2Error_normal_P3_H0.8660254037844386.dat <==
#L2Error_normal
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	1.9022428394172313e-16	1.8322891942094431e-16	0.040840530057031886	0.0408695276322805	
1	1.881405951054852e-16	1.9266823108703453e-16	0.023471444774625316	0.023482090947953022	
2	1.9212717257252649e-16	1.9346474367191497e-16	0.015976889846860794	0.01597912857995511	
3	1.9442703908535027e-16	1.933862749662978e-16	0.01109136509699806	0.011092085058416386	
4	1.9342569811863548e-16	1.935546732708077e-16	0.007772302220137473	0.007772550639630386	



==> data/4_1_3_VecLap_house_of_cards/comparison_L2Error_normal_P3_H0.dat <==
#L2Error_normal
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	0.0	0.0	0.0	0.0	
1	0.0	0.0	0.0	0.0	
2	0.0	0.0	0.0	0.0	
3	0.0	0.0	0.0	0.0	
4	0.0	0.0	0.0	0.0	



==> data/4_1_3_VecLap_house_of_cards/comparison_L2Error_tang_P3_H0.8660254037844386.dat <==
#L2Error_tang
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	5.912265138369685e-05	7.377914494474962e-05	0.17633211164872906	0.17633211164872697	
1	9.471722029653808e-06	1.049411330646066e-05	0.15397436680866286	0.1539743668086784	
2	5.883989339981751e-07	6.527592051283296e-07	0.14560178048404876	0.14560178048448455	
3	3.6437785930924685e-08	4.043553038748493e-08	0.14251845893725937	0.14251845893638654	
4	2.291650356128895e-09	2.51204510444762e-09	0.14144396990603914	0.14144396937655515	



==> data/4_1_3_VecLap_house_of_cards/comparison_L2Error_tang_P3_H0.dat <==
#L2Error_tang
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	5.912265136062862e-05	7.377914488624821e-05	0.00012362588674823716	0.00012362588674826277	
1	9.471721994125528e-06	1.0494113216940565e-05	1.20145110369164e-05	1.2014511036935709e-05	
2	5.883989360541899e-07	6.527591867336001e-07	7.520443459278374e-07	7.520443461270621e-07	
3	3.6440326304929226e-08	4.0435655839315555e-08	4.6829580197427936e-08	4.6829582368936796e-08	
4	2.3143943105822684e-09	2.5123513250047996e-09	2.9187492443708956e-09	2.91875236737862e-09	



==> data/4_1_3_VecLap_house_of_cards/comparison_ncdof_P3_H0.8660254037844386.dat <==
#ncdof
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	1344	1184	1336	1002	
1	5376	5056	5800	4350	
2	21504	20864	24136	18102	
3	86016	84736	98440	73830	
4	344064	341504	397576	298182	



==> data/4_1_3_VecLap_house_of_cards/comparison_ncdof_P3_H0.dat <==
#ncdof
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	1344	1184	1257	1002	
1	5376	5056	5307	4350	
2	21504	20864	21807	18102	
3	86016	84736	88407	73830	
4	344064	341504	356007	298182	



==> data/4_1_3_VecLap_house_of_cards/comparison_ndof_P3_H0.8660254037844386.dat <==
#ndof
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	3704	2360	2200	1650	
1	14576	9200	8428	6321	
2	57824	36320	32980	24735	
3	230336	144320	130468	97851	
4	919424	575360	518980	389235	



==> data/4_1_3_VecLap_house_of_cards/comparison_ndof_P3_H0.dat <==
#ndof
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	3704	2360	1905	1650	
1	14576	9200	7278	6321	
2	57824	36320	28440	24735	
3	230336	144320	112428	97851	
4	919424	575360	447060	389235	



==> data/4_1_3_VecLap_house_of_cards/comparison_nze_P3_H0.8660254037844386.dat <==
#nze
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	54720	54720	106649	59994	
1	216960	216960	419298	235899	
2	864000	864000	1662790	935469	
3	3448320	3448320	6622389	3725649	
4	13777920	13777920	26432366	14870169	



==> data/4_1_3_VecLap_house_of_cards/comparison_nze_P3_H0.dat <==
#nze
#ref	HDG	HdivHDG	H1Lag	H1Pen	
0	54720	54720	88215	59994	
1	216960	216960	346542	235899	
2	864000	864000	1373580	935469	
3	3448320	3448320	5469192	3725649	
4	13777920	13777920	21826560	14870169	



==> data/4_2_Stokes/comparison_H1err_u_P2_nu1.dat <==
#H1err_u
#ref	HDG	HdivHDG	
0	0.0026554529053080607	0.003004697697806135	
1	0.0009692480885931463	0.0011674626249744567	
2	0.0002455109568807381	0.0002935836933690191	
3	6.158745341336201e-05	7.319430193622795e-05	



==> data/4_2_Stokes/comparison_H1err_u_P3_nu1.dat <==
#H1err_u
#ref	HDG	HdivHDG	
0	0.00038532369430175083	0.0004463221679116295	
1	0.0001267002584676893	0.00016254890894989044	
2	1.5595211910016616e-05	1.9856283670468294e-05	
3	1.9354700790071074e-06	2.4509361903461285e-06	



==> data/4_2_Stokes/comparison_L2err_divu_P2_nu1.dat <==
#L2err_divu
#ref	HDG	HdivHDG	
0	0.00115141516724341	3.5433679766044237e-17	
1	0.00034393901696621194	7.960830197966832e-17	
2	8.609101153255115e-05	1.5332680951803212e-16	
3	2.139382811094896e-05	3.0223456167295773e-16	



==> data/4_2_Stokes/comparison_L2err_divu_P3_nu1.dat <==
#L2err_divu
#ref	HDG	HdivHDG	
0	0.00012594896074387022	4.727618527714222e-17	
1	4.261906181621321e-05	9.099489925633718e-17	
2	5.116616193111384e-06	1.7784922801566483e-16	
3	6.256527490519475e-07	3.5841018399950927e-16	



==> data/4_2_Stokes/comparison_L2err_p_P2_nu1.dat <==
#L2err_p
#ref	HDG	HdivHDG	
0	0.007633446628846095	0.01176472878883493	
1	0.0023678606163637615	0.0030345868253266652	
2	0.0005897585696807665	0.0007271746055307438	
3	0.00014651304886205015	0.0001763342703879762	



==> data/4_2_Stokes/comparison_L2err_p_P3_nu1.dat <==
#L2err_p
#ref	HDG	HdivHDG	
0	0.0006885461986063496	0.0012357926524693382	
1	0.0001763572241911109	0.0003272756260597028	
2	2.0941881211600226e-05	3.730121970035407e-05	
3	2.559580795476689e-06	4.42230503612175e-06	



==> data/4_2_Stokes/comparison_L2err_u_P2_nu1.dat <==
#L2err_u
#ref	HDG	HdivHDG	
0	6.786104274142853e-05	0.00011507032063133902	
1	1.7141644237311465e-05	2.603102715392209e-05	
2	2.0526954831696807e-06	3.0969616950719383e-06	
3	2.545965968247949e-07	3.7986355928423917e-07	



==> data/4_2_Stokes/comparison_L2err_u_P3_nu1.dat <==
#L2err_u
#ref	HDG	HdivHDG	
0	6.2230164778295315e-06	9.160987819945373e-06	
1	1.6204173621980643e-06	2.477612871147446e-06	
2	9.626621783146216e-08	1.4468570724556173e-07	
3	5.914702380871712e-09	8.765838885164251e-09	



==> data/4_2_Stokes/nu_comparison_H1err_u_P2_1.dat <==
#H1err_u
#ref	HDG	HdivHDG	
1	0.0026554529053080607	0.0030046976978061347	
0.1	0.0063871135353138955	0.003004695065995977	
0.01	0.058125959180186655	0.0030046693537594733	
0.001	0.5803415788941416	0.003004472823032394	
0.0001	5.803009025823561	0.0030085649776804744	
1e-05	58.02973468237372	0.0035971009394662715	
1e-06	580.2969963669709	0.02039550853369465	
1e-07	5802.969613724855	0.2021446127542147	



==> data/4_2_Stokes/nu_comparison_H1err_u_P2_2.dat <==
#H1err_u
#ref	HDG	HdivHDG	
1	0.00265378700450596	0.0030007400100732842	
0.1	0.0063869650933452106	0.0030007398877741316	
0.01	0.05813579903409913	0.0030007386648185554	
0.001	0.5804451672434339	0.0030007264387855595	
0.0001	5.80404937100886	0.0030006045307370546	
1e-05	58.040142522539774	0.0029994206942171226	
1e-06	580.4010791496019	0.0029911201277685023	
1e-07	5804.0104459314025	0.0032527084537172955	



==> data/4_2_Stokes/nu_comparison_H1err_u_P2_3.dat <==
#H1err_u
#ref	HDG	HdivHDG	
1	0.002653737031142036	0.0030007539733134187	
0.1	0.006386925263108723	0.0030007542543664715	
0.01	0.058135584121219726	0.0030007570649399854	
0.001	0.5804430359672782	0.0030007851749404304	
0.0001	5.804028057823428	0.0030010667014431173	
1e-05	58.03992938843096	0.003003924571770237	
1e-06	580.3989478060773	0.0030367163075493385	
1e-07	5803.989132493695	0.0037214648783264075	



==> data/4_2_Stokes/nu_comparison_H1err_u_P3_1.dat <==
#H1err_u
#ref	HDG	HdivHDG	
1	0.00038532369430175083	0.0004463221679116295	
0.1	0.0004446527879528906	0.0004463153602771355	
0.01	0.0023128887302075116	0.00044624797693690305	
0.001	0.022864796112100995	0.0004456435550058453	
0.0001	0.22867116104013976	0.00044659087397486114	
1e-05	2.286763687362533	0.0009118648903497607	
1e-06	22.867691837746516	0.00833739920911966	
1e-07	228.67697363032002	0.0836202017061587	



==> data/4_2_Stokes/nu_comparison_H1err_u_P3_2.dat <==
#H1err_u
#ref	HDG	HdivHDG	
1	0.0003846900882447028	0.000445921837004704	
0.1	0.0004438209539309921	0.00044592183068236285	
0.01	0.002311385875755236	0.0004459217674586832	
0.001	0.02285519565736301	0.0004459211354139017	
0.0001	0.22857986211978756	0.0004459148340753914	
1e-05	2.2858553242265987	0.00044585373177152794	
1e-06	22.85861282443465	0.0004454340967573032	
1e-07	228.58618811439783	0.0004601723610604693	



==> data/4_2_Stokes/nu_comparison_H1err_u_P3_3.dat <==
#H1err_u
#ref	HDG	HdivHDG	
1	0.0003846892356522468	0.00044591902009331614	
0.1	0.00044382011481589235	0.00044591901921773073	
0.01	0.002311385981515011	0.0004459190104613503	
0.001	0.022855200581104733	0.00044591892300430716	
0.0001	0.22857991395023278	0.00044591805900159485	
1e-05	2.2858558449926276	0.00044591047340456576	
1e-06	22.858618034537475	0.00044594009060910174	
1e-07	228.58624021789748	0.0004566541419048482	


